Active Exploration in Markov Decision Processes

We introduce the active exploration problem in Markov decision processes (MDPs). Each state of the MDP is characterized by a random value and the learner should gather samples to estimate the mean value of each state as accurately as possible. Similarly to active exploration in multi-armed bandit (MAB), states may have different levels of noise, so that the higher the noise, the more samples are needed. As the noise level is initially unknown, we need to trade off the exploration of the environment to estimate the noise and the exploitation of these estimates to compute a policy maximizing the accuracy of the mean predictions. We introduce a novel learning algorithm to solve this problem showing that active exploration in MDPs may be significantly more difficult than in MAB. We also derive a heuristic procedure to mitigate the negative effect of slowly mixing policies. Finally, we validate our findings on simple numerical simulations.

==> reviews/rebuttal.txt <==
We would like to thank the reviewers for their comments and suggestions for improving the paper.

R1.
*Complexity. the MAB case is an instance of integer programming, which in general is NP-hard. Also, the MAB case is related to experimental optimal design: the two problems coincide when the experiments (the arms) are orthogonal and noise is heteroschedastic (arms' variances). As the optimal solution lies in the discrete simplex, which contains up to S^n solutions, exact methods may need to test an exponential number of solutions. See eg,
- W.J. Welch, "Algorithmic Complexity: Three NP-Hard Problems in Computational Statistics", 1982, J. Stat. Comput. Simul.
- M. Cerny, M. Hladík, "Two complexity results on c-optimality in experimental design", 2012, Comput Optim Appl.
*[koren2017]. thanks for the reference. Although the setting might be related, it does not seem easy to map their model to ours (or vice versa), since we only have one "cost", ie the estimation error, while the MDP transitions rather impose constraints. Also, we do not consider cumulative regret but pure-exploration regret. Yet, the fact that bandit with switching costs (eg, "Online Learning with Switching Costs and Other Adaptive Adversaries"), suffers from O(T^2/3) regret is an intriguing similarity and there may indeed be deeper connections between these settings.

R2.
*Relationship to exp-exp. The main difference is the objective: we minimize the estimation error, while in exp-exp we maximize rewards. This is also reflected in the definition of regret. Nonetheless, we still face an exp-exp dilemma, since we need to estimate the variances at the same time as optimizing the policy to minimize the estimation error. At a high level, our result suggests that effectively exploring an MDP to estimate the states' values may be more difficult than maximizing reward in MDPs or estimating arms in MAB (the regret worsens from T^(-1/2) to T^(-1/3)).
*Asm4. We will stress the assumption in the intro. Removing this assumption is an important venue for future work. While we sketched a way to relax Asm.4 in App A.3 (we can follow an optimistic approach similar to UCRL2 to incorporate the uncertainty on the MDP dynamics and we conjecture similar regret guarantees would still hold), we believe that studying the simpler case of Asm4 already introduces issues (slower learning) that are worth further investigation.
*Alg1. A maybe simpler sketch is: at each episode we solve an MDP with reward proportional to the current "estimated-optimistic" error. The corresponding optimal policy (which tends to visit poorly estimated states more often) is then executed for an episode, the variances (and thus the "rewards") are recomputed, and a new policy is executed.

R3.
*Motivating example. We thought about the case where the monitoring station is on a truck and the road system imposes a non-fully-connected MDP. The cost of transportation could be integrated into the objective function by adding a linear term corresponding to the "cost" incurred by the policy and the problem would still be convex. On the other hand, randomness may be easily motivated in the robotic case, where the robot may fail to exactly reach the desired destination with some probability. Also, we believe our work may be a first step towards formalizing intrinsically-motivated RL and more in general sample-efficient system identification.
*[Rolf et al.]: thanks for the reference! The problem seems related, although they consider more "best-policy identification" rather than pure exploration. Yet, their motivating example/scenarios may apply to our case as well.
*Regret. While we use the term "regret" as in the reward maximization case, here the regret is measured in terms of the estimation error compared to the optimal policy that knows the variances in advance. Thus, the objective is indeed statistical estimation. 
*L_n. The statistical estimation error rate is O(1/n) even for very simple strategies (eg random policy) and it is not improvable. Yet, the actual constants in the rate of convergence do matter a lot in practice. Normalizing the error by multiplying by n and comparing with the optimal strategy (ie, the regret) is the right way of measuring the quality of our learning algorithm, as it shows how fast it converges to the optimal constants.
*Asm2. Deterministic MDP (DMDP) with deterministic policies are not ergodic. We could replace ergodicity by the weaker assumption that all states are recurrent (ie, we may remove the aperiodic assumption), which may hold for DMDPs. Furthermore, ergodicity can be satisfied for DMDPs when considering non-deterministic policies. Alternatively, we could consider an aperiodic transformation, thus making it ergodic. Ergodicity is a common assumption in (theoretical) RL (eg, UCRL1) and it is currently an open question whether we could effectively solve the estimation problem in communicating but not ergodic MDPs.
*Asm4. Please refer to the answer to R2.
